Eliminating the optical depth nuisance from the CMB with 21 cm cosmology

Amongst standard model parameters that are constrained by cosmic microwave background (CMB) observations, the optical depth $\tau$ stands out as a nuisance parameter. While $\tau$ provides some crude limits on reionization, it also degrades constraints on other cosmological parameters. Here we explore how 21 cm cosmology---as a direct probe of reionization---can be used to independently predict $\tau$ in an effort to improve CMB parameter constraints. We develop two complementary schemes for doing so. The first uses 21 cm power spectrum observations in conjunction with semi-analytic simulations to predict $\tau$. The other uses global 21 cm measurements to directly constrain low redshift (post-reheating) contributions to $\tau$ in a relatively model-independent way. Forecasting the performance of the upcoming Hydrogen Epoch of Reionization Array, we find that significant reductions in the errors on $\tau$ can be achieved. These results are particularly effective at breaking the CMB degeneracy between $\tau$ and the amplitude of the primordial fluctuation spectrum $A_s$, with errors on $\ln (10^{10} A_s)$ reduced by up to a factor of four. Stage 4 CMB constraints on the neutrino mass sum are also improved, with errors potentially reduced to $12\,\textrm{meV}$ regardless of whether CMB experiments can precisely measure the reionization bump in polarization power spectra. Observations of the 21 cm line are therefore capable of improving not only our understanding of reionization astrophysics, but also of cosmology in general.

==> abbreviatedAbstract.txt <==
[Abridged] Amongst standard model parameters that are constrained by CMB observations, the optical depth $\tau$ stands out as a nuisance parameter. While $\tau$ provides crude limits on reionization, it also degrades constraints on other cosmological parameters. Here we explore how 21 cm cosmology---as a direct probe of reionization---can be used to independently predict $\tau$ in an effort to improve CMB parameter constraints. We develop two complementary schemes for doing so. The first uses 21 cm power spectra in conjunction with semi-analytic simulations to predict $\tau$. The other uses global 21 cm measurements to constrain low redshift (post-reheating) contributions to $\tau$ in a model-independent way. Forecasting the performance of HERA, we find that the marginalized 68% confidence limit on $\tau$ can be reduced to $\pm 0.0015$ for a reionization scenario tuned to fit \emph{Planck's} TT+lowP dataset, and to $\pm 0.00083$ for \emph{Planck's} TT,TE,EE+lowP+lensing+ext dataset, assuming early 21 cm data confirm and refine astrophysical models of reionization. These results break the CMB degeneracy between $\tau$ and the amplitude of the primordial fluctuation spectrum $A_s$, with errors on $\ln (10^{10} A_s)$ reduced by a factor of four. Stage 4 CMB constraints on the neutrino mass sum are also improved, with errors reduced to 12 meV regardless of whether CMB experiments can precisely measure the reionization bump in polarization power spectra.
